NORMCRAFT: Cultural Norm Generation for Context-Aware Language Model Alignment

Cultural alignment requires large language models (LLMs) to infer often-implicit social norms from a scenario and its cultural context. Existing approaches typically adapt individual models or supply external cultural knowledge, while learning norm inference independently of downstream response generation remains underexplored. We introduce NORMCRAFT, a modular framework that decouples norm inference from response generation. Through norm-centric multi-view supervision, we train an LLM as a norm generator to recover shared norms from prospective, adherence, and violation scenarios without downstream response labels. The generated norms guide a separate, frozen LLM (the responder). With Qwen3.5-4B as the responder, NORMCRAFT outperforms prompting and supervised fine-tuning (SFT) baselines on four of five downstream metrics. On SafeWorld, its responses reflect the reference norms more often (Coverage) and more precisely (Faithfulness), exceeding Responder SFT by 18.0 and 14.1 percentage points, respectively. Direct norm evaluation also shows higher norm quality than the base and few-shot generators. The same trained generator improves cultural alignment on SafeWorld across fourteen frozen LLMs spanning five families and 0.8B to 27B parameters, with the largest gains for the smallest models.

==> data/responder_scaling.csv <==
family_id,family,size,cov_direct,cov_ours,cov_gain,faith_direct,faith_ours,faith_gain
0,Qwen3.5,0.8,29.2,65.6,36.4,19.3,45.7,26.4
0,Qwen3.5,2,33.8,66.7,32.9,21.9,47.8,25.9
0,Qwen3.5,4,52.4,76.8,24.4,31.7,53.2,21.5
0,Qwen3.5,9,60.2,75.4,15.2,34.3,49.4,15.1
0,Qwen3.5,27,65.4,78.9,13.5,39.8,52.2,12.4
1,Gemma-3,1,27.1,51.8,24.6,18.4,35.4,17.0
1,Gemma-3,4,35.8,63.8,28.0,21.2,44.9,23.8
1,Gemma-3,12,34.6,55.7,21.1,22.8,38.8,16.0
1,Gemma-3,27,46.0,63.6,17.6,27.3,40.8,13.5

